The Neural Painter: Multi-Turn Image Generation

In this work we combine two research threads from Vision/ Graphics and Natural Language Processing to formulate an image generation task conditioned on attributes in a multi-turn setting. By multiturn, we mean the image is generated in a series of steps of user-specified conditioning information. Our proposed approach is practically useful and offers insights into neural interpretability. We introduce a framework that includes a novel training algorithm as well as model improvements built for the multi-turn setting. We demonstrate that this framework generates a sequence of images that match the given conditioning information and that this task is useful for more detailed benchmarking and analysis of conditional image generation methods.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2018submission
 bibtex eccv2018submission
 latex eccv2018submission
 latex eccv2018submission

or 

 pdflatex eccv2018submission
 bibtex eccv2018submission
 pdflatex eccv2018submission
 pdflatex eccv2018submission


==> emnlp_alg.txt <==
egin{figure}[t!]
\begin{tabular}{@{}p{7cm}}
\vspace{-0.275in}
\begin{algorithm}[H]
\caption{Policy gradient learning}
\begin{algorithmic}[1]
\footnotesize
\Require Training set $\{(\instruction^{(i)}, \startstate^{(i)}, \execution^{(i)})\}_{i=1}^N$,  learning rate $\mu$, epochs $\epochs$, horizon $\exechorizon$, and entropy regularization term $\entropycoef$. %, initial parameters $\param_0$.
%\textsc{XavierInitialization}$(\theta)$ initializes individual parameters in $\theta$ using scheme of \cite{glorot2010understanding}. 
\Definitions $\genimage(\state)$ is a camera sensor that reports an RGB image of state $\state$. $\policy$ is a probabilistic neural network policy parameterized by $\param$, as described in Section~\ref{sec:model}. $\textsc{Execute}(\state, \action)$ executes the action $\action$ at the state $\state$, and returns the new state. $\reward^{(i)}$ is the reward function for example $i$. $\textsc{Adam}(\Delta)$ applies a per-feature learning rate to the gradient $\Delta$~\citep{Kingma:14adam}.
\Ensure Policy parameters $\param$.
\State \Comment{Iterate over the training data.}
\For{$t=1$ to $\epochs$, $i=1$ to $N$}\label{alg:learn:dataloop:start}
%\For{$i=1$ to $N$}
\State $\image_{1-K},\dots,\image_0 = \vec{0}$
\State $\action_0 = {\tt NONE}$, $\state_1 = \startstate^{(i)}$
\State $j = 1$
%\State 
%\State 
\State \Comment{Rollout up to episode limit.}
\While{$j \leq \exechorizon \text{ and } \action_j \neq \stopaction$}\label{alg:learn:rollout:start}
\State \Comment{Observe world and construct agent context.}
\State $\image_j = \genimage(\state_j)$ \label{alg:learn:image}
\State $\ostate_j = (\instruction^{(i)},\image_j,  \image_{j-1},\dots,\image_{j-\statehorizon},\action_{j-1}^d )$\label{alg:learn:observe}
\State \Comment{Sample an action from the policy.}
\State $\action_j \sim \policy(\ostate_j, \action)$\label{alg:learn:sample}
\State $\state_{j+1} = \textsc{execute}(\state_j, \action_j)$\label{alg:learn:execute}
%\State \Comment{Approximate the gradient.}
%\State $\mathcal{J} = \reward^{(i)}(\state_j, \action_j) \log \policy(\ostate, \action_t) + \lambda \entropy(\policy(\ostate, \action))$\label{alg:learn:approx}
\State \Comment{Compute the approximate gradient.}
%\State $\Delta_j \gets \textsc{BP}(\nabla J)$\label{alg:learn:backpropagate}
\State $\Delta_j \gets \nabla_\theta \log \policy(\ostate_j, \action_j) \reward^{(i)}(\state_j, \action_j)$\label{alg:learn:backpropagate}
\StatexIndent{\hspace{50pt} $+ \entropycoef\nabla_\theta  H(\policy(\ostate_j, \cdot))$}
\State $j += 1$
%\If{$\action_j \text{ is } \stopaction$}\label{alg:learn:stop:start}
%break\label{alg:learn:stop:end}
%\EndIf
\EndWhile\label{alg:learn:rollout:end}
%\For{$j = 1$ to $\exechorizon$}\label{alg:learn:rollout:start}
%\State \Comment{Observe current world state.}
%\State $\image_j = \genimage(s)$ 
%\State $\ostate_j = (\instruction^{(i)},\image_j,  \image_{j-1},\dots,\image_{j-\statehorizon},\action_{j-1}^d, \statusflag_{j-1} )$
%\State \Comment{Sample an action from the policy.}
%\State $\action_j \sim \policy(\ostate_j, \action)$\label{alg:learn:sample}
%\State $\state_{j+1}, \statusflag_t = \textsc{execute}(\state_j, \action_j)$\label{alg:learn:execute}
%\State \Comment{Approximate the gradient.}
%\State $J = \reward^{(i)}(\state_j, \action_j) \log \policy(\ostate, \action_t) + \lambda \entropy(\policy(\ostate, \action))$\label{alg:learn:approx}
%\State \Comment{Back-propagate the loss.}
%\State $\Delta_j \gets \textsc{BP}(\nabla J)$\label{alg:learn:backpropagate}
%\State $\Delta_j \gets \textsc{BP}(\nabla_\theta \log \policy(\ostate_j, \action_j) \reward^{(i)}(\state_j, \action_j) + \entropycoef\nabla_\theta  H(\policy(\ostate_j, \cdot)))$\label{alg:learn:backpropagate}
%\State $\c{steps} += 1$
%\If{$\action_j \text{ is } \stopaction$}\label{alg:learn:stop:start}
%break\label{alg:learn:stop:end}
%\EndIf
%\EndFor\label{alg:learn:rollout:end}
\State $\param \gets \param + \mu\textsc{Adam}(\frac{1}{j}\sum_{j'=1}^j\Delta_{j'})$\label{alg:learn:paramupdate}
\EndFor\label{alg:learn:dataloop:end}
%\EndFor\label{alg:learn:epoch:end}
\State \textbf{return} $\param$ \label{alg:main:return}
\end{algorithmic}
\label{alg:learn} 
\end{algorithm}
\end{tabular}
\end{figure}

